Machine Learning Systems for Highly-Distributed and Rapidly-Growing Data

The usability and practicality of any machine learning (ML) applications are largely influenced by two critical but hard-to-attain factors: low latency and low cost. Unfortunately, achieving low latency and low cost is very challenging when ML depends on real-world data that are highly distributed and rapidly growing (e.g., data collected by mobile phones and video cameras all over the world). Such real-world data pose many challenges in communication and computation. For example, when training data are distributed across data centers that span multiple continents, communication among data centers can easily overwhelm the limited wide-area network bandwidth, leading to prohibitively high latency and high cost. In this dissertation, we demonstrate that the latency and cost of ML on highly-distributed and rapidly-growing data can be improved by one to two orders of magnitude by designing ML systems that exploit the characteristics of ML algorithms, ML model structures, and ML training/serving data. We support this thesis statement with three contributions. First, we design a system that provides both low-latency and low-cost ML serving (inferencing) over large-scale and continuously-growing datasets, such as videos. Second, we build a system that makes ML training over geo-distributed datasets as fast as training within a single data center. Third, we present a first detailed study and a system-level solution on a fundamental and largely overlooked problem: ML training over non-IID (i.e., not independent and identically distributed) data partitions (e.g., facial images collected by cameras varies according to the demographics of each camera's location).

==> abstract.txt <==
The explosive advancement of machine learning (ML) has been the engine of many important applications. The success of an ML-driven application depends on two key factors: low latency and low cost. However, achieving low-latency and low-cost ML is particularly challenging when the ML processes depend on real-world, large-scale data (e.g., user activities, pictures, and videos), which are massive and highly distributed.

In this thesis proposal, we identifiy three major challenges to achieve low-latency and low-cost ML on massive and highly-distributed data. We describe three research directions that address these challenges with system-level solutions. Our solutions improve the latency and cost of ML on masive and highly-distributed data by one to two orders of magnitude.

First, many ML systems leverage state-of-the-art deep nueral networks (DNNs) to process large and continuosly growing data (e.g., videos, audios, pictures) with the goal to answer “after the fact” queries such as: identify video frames with objects of certain classes (cars, bags). However, supporting such queries incurs high cost at ingest time or high latency at query time. We present Focus, a system providing both low-cost and low-latency queries over large datasets, using video queries as the case study.

Second, when ML data are highly distributed (e.g., distributed in many data centers across the world), massive communication overhead can drastically slow down an ML system and introduce substantial cost. To this end, we introduce a new, general geo-distributed ML training system, Gaia, that enables efficient communication between data centers by dynamically eliminating insignificant communication while still guaranteeing the correctness of ML algorithms.

Third, highly-distributed ML data are usually generated in different contexts, and the ML data partition can be highly skewed. As distributed ML algorithms assume each data partition is independent and identically distributed (i.i.d.), training ML models on non-i.i.d. data partitions poses a fundamental statistical challenge for distributed ML training. We propose to address such challenge by (1) understanding the fundamental problem of ML training over non-i.i.d. data distributions, which is largely overlooked by existing work, and (2) developing a generic, system-level solution for low-latency, low-cost ML training over arbitrarily skewed data partitions.

Together, we hope and believe our thesis work can enable more successful ML applications over real-world, large-scale, and highly-distributed data.

